Examining Uranus' zeta ring in Voyager 2 Wide-Angle-Camera Observations: Quantifying the Ring's Structure in 1986 and its Modifications prior to the Year 2007

The zeta ring is the innermost component of the Uranian ring system. It is of scientific interest because its morphology changed significantly between the Voyager 2 encounter in 1986 and subsequent Earth-based observations around 2007. It is also of practical interest because some Uranus mission concepts have the spacecraft pass through the inner flank of this ring. Recent re-examinations of the Voyager 2 images have revealed additional information about this ring that provide a more complete picture of the ring's radial brightness profile and phase function. These data reveal that this ring's brightness varies with phase angle in a manner similar to other tenuous rings, consistent with it being composed primarily of sub-millimeter-sized particles. The total cross section of particles within this ring can also be estimated from these data, but translating that number into the actual risk to a spacecraft flying through this region depends on a number of model-dependent parameters. Fortunately, comparisons with Saturn's G and D rings allows the zeta-ring's particle number density to be compared with regions previously encountered by the Voyager and Cassini spacecraft. Finally, these data indicate that the observed changes in the zeta-ring's structure between 1986 and 2007 are primarily due to a substantial increase in the amount of dust at distances between 38,000 km and 40,000 km from Uranus' center.

==> highphaseprof_mr_112322.txt <==
Title: Examining Uranus' zeta ring in Voyager 2 Wide-Angle-Camera Observations:
        Quantifying the Ring's Structure in 1986 and its Modifications
        Prior to the Year 2007
Authors: Hedman M.M., Regan I., Becker T., Brooks S., de Pater I., Showalter M.
Table: Brightness profile derived from high-phase observations
================================================================================
Byte-by-byte Description of file: highphaseprof_mrt_112322.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   7- 13 F7.1   km      Radius  Radius in Ringplane
  18- 23 F5.3   ---     muI/F   Normal I/F
  29- 33 F5.3   ---   e_muI/F   1-sigma uncertainty in Normal I/F (1)
--------------------------------------------------------------------------------
Note (1): Uncertainty based on scatter within each radius bin                       
--------------------------------------------------------------------------------
      27300.0     0.645     0.916
      27500.0     0.843     0.947
      27700.0     0.895     0.973
      27900.0     0.245     0.982
      28100.0    -0.508     0.709
      28300.0    -0.226     0.650
      28500.0    -0.223     0.626
      28700.0    -0.561     0.647
      28900.0    -0.459     0.519
      29100.0     0.118     0.514
      29300.0     0.290     0.487
      29500.0     0.473     0.482
      29700.0     0.258     0.421
      29900.0     0.217     0.382
      30100.0     0.529     0.378
      30300.0     0.456     0.342
      30500.0     0.529     0.304
      30700.0     0.252     0.298
      30900.0     0.346     0.280
      31100.0     0.066     0.256
      31300.0    -0.177     0.256
      31500.0    -0.251     0.252
      31700.0    -0.401     0.250
      31900.0    -0.726     0.256
      32100.0    -0.637     0.262
      32300.0    -0.345     0.270
      32500.0    -0.306     0.273
      32700.0    -0.253     0.260
      32900.0    -0.286     0.249
      33100.0    -0.149     0.245
      33300.0     0.140     0.242
      33500.0     0.189     0.243
      33700.0     0.284     0.248
      33900.0     0.484     0.245
      34100.0     0.831     0.246
      34300.0     1.045     0.251
      34500.0     1.116     0.251
      34700.0     1.408     0.254
      34900.0     1.825     0.254
      35100.0     2.167     0.250
      35300.0     2.476     0.244
      35500.0     2.769     0.241
      35700.0     2.983     0.249
      35900.0     3.121     0.248
      36100.0     3.431     0.243
      36300.0     3.841     0.241
      36500.0     4.380     0.244
      36700.0     5.127     0.241
      36900.0     5.800     0.243
      37100.0     6.304     0.249
      37300.0     6.752     0.252
      37500.0     7.204     0.249
      37700.0     7.329     0.244
      37900.0     6.998     0.244
      38100.0     6.600     0.235
      38300.0     6.392     0.236
      38500.0     6.370     0.238
      38700.0     6.026     0.240
      38900.0     5.520     0.243
      39100.0     5.062     0.237
      39300.0     4.480     0.229
      39500.0     3.887     0.227
      39700.0     3.082     0.229
      39900.0     1.851     0.239
      40100.0     1.111     0.235
      40300.0     0.900     0.223
      40500.0     0.793     0.220
      40700.0     0.531     0.228
      40900.0     0.468     0.229
      41100.0     0.215     0.231
      41300.0     0.084     0.231
      41500.0     0.024     0.227
      41700.0     0.119     0.224
      41900.0     0.167     0.227
      42100.0     0.146     0.225
      42300.0     0.129     0.224
      42500.0     0.141     0.227
      42700.0     0.327     0.223
      42900.0     0.543     0.222
      43100.0     0.763     0.224
      43300.0     0.935     0.227
      43500.0     0.928     0.225
      43700.0     0.651     0.227
      43900.0     0.489     0.228
      44100.0     0.685     0.223
      44300.0     1.068     0.223
      44500.0     1.346     0.222
      44700.0     1.460     0.219
      44900.0     1.574     0.219

